Monte Carlo methods: Application to hydrogen gas and hard spheres

Quantum Monte Carlo (QMC) methods can very accurately compute ground state properties of quantum systems. We applied these methods to a system of boson hard spheres to get exact, infinite system size results for the ground state at several densities. Variational Monte Carlo (VMC) requires optimizing a parameterized wave function to find the minimum energy. We examine several techniques for optimizing VMC wave functions, focusing on the ability to optimize parameters appearing in the Slater determinant. The kinds of problems that can be simulated with Monte Carlo methods are expanded through the development of new algorithms for combining a QMC simulation of the electrons with a classical Monte Carlo simulation for the nuclei, which we call Coupled Electronic-Ionic Monte Carlo (CEIMC). The new CEIMC method is applied to a system of molecular hydrogen at temperatures ranging from 2800K to 4500K and densities from 0.25 to 0.46 g/cm**3. The challenges in constructing an efficient CEIMC simulation center mostly around the noisy results generated from the QMC computations of the electronic energy. The penalty method is a modification of the Metropolis method that can tolerate noise. An improved correlated sampling method, the two-sided energy difference method, is also presented as a method for reducing the noise.

==> figs-chap2/h_eff5.dat <==

# efficiency for 32 H_2's
#           E_L every 5 steps       
# delta   eff old        eff new        
2.0        0.614          0.592
3.0        1.218          1.773
4.0        1.234          2.114
5.0        1.055          1.551
6.0        1.015          1.873
7.0        0.755          1.462



==> figs-chap2/li_eff5.dat <==

# efficiency for Li_2
#           E_L every 5 steps       
# delta   eff old        eff new        
1.0       1189              1575
1.5       1684              2432
2.0       1458              2341
2.5       1069              1906
3.0        795              1395



==> figs-chap3/bias.dat <==


# ns =20 neb = 10000
#  E(d=4.50) - E(d=5.05)

#   nb          Ediff               Rew                  Brute
  5.000    0.004301   0.00073   -0.01108    0.00065    0.007016   0.00099
 10.000    0.006075   0.00053   -0.004817   0.00058    0.006819   0.00071
 15.000    0.006311   0.00043   -0.002439   0.00052    0.007064   0.00059
 20.000    0.005678   0.00038   -0.001795   0.00049    0.00602    0.00051
 30.000    0.005761   0.00043    0.0004102  0.00063    0.005884   0.00059
 40.000    0.006088   0.00037    0.001075   0.00058    0.006346   0.00051
 50.000    0.005683   0.00043    0.001417   0.00072    0.006257   0.00059
 60.000    0.005698   0.00040    0.001340   0.00068    0.005652   0.00054
 70.000    0.006006   0.00037    0.003137   0.00065    0.0062     0.00050
 80.000    0.005466   0.00034    0.002014   0.00064    0.005404   0.00047
 90.000    0.005413   0.00033    0.003103   0.00060    0.00557    0.00044
100.000    0.005507   0.00031    0.003176   0.00058    0.005382   0.00042
120.000    0.005969   0.00049    0.002893   0.00093    0.006091   0.00066
140.000    0.005751   0.00045    0.005359   0.00090    0.005656   0.00061
150.000    0.006506   0.00043    0.004350   0.00094    0.007355   0.00059
200.000    0.005897   0.00038    0.003524   0.00084    0.005732   0.00051




==> figs-chap3/dmc-ed-2.dat <==

# DMC energy difference data
# using tau=.1  (other file  uses tau=.02)

#dnew   two sided      symm rew       fair brute force   unfair brute force     
4.2     .0084  .0024    -.280   .25      .0122   .0012     .01113   .00069
4.5     .0018  .0012    -.014   .0074    .00422  .0013      .0046   .00066
4.6    -.0013  .0014    -.202   .195     .0034   .0012      .0034   .00066
4.7    -.00029 .0012    -.116   .114     .000141 .0013      .00141  .00067
4.8    -.0012  .0015    -.001   .0017    .00013  .0013      .00131  .00067
4.9    -.00048 .00062   -.00070 .00063  -.00214  .0012     -.00011  .00068
5.0    -.00027 .00020   -.00030 .00021   .000197 .0013      .00136  .00066


==> figs-chap3/h4-fine.dat <==
# H4, starting at a separation of 2.5 between molecules
#   ns=100,nb=500,neb=200
#  
# Delta         Brute                Symm. Rew.            Ediff
-2.200       -5.273    0.0039      -5.234     0.017      -5.273    0.0037
-2.000       -2.717    0.0035      -2.656     0.013      -2.715     0.003
-1.800       -1.653    0.0031      -1.611     0.014      -1.653    0.0027
-1.400      -0.7346    0.0025     -0.7368    0.0073     -0.7364    0.0021
-1.000      -0.3431    0.0022     -0.3467    0.0035     -0.3445    0.0016
-0.800      -0.2258    0.0023     -0.2249    0.0025     -0.2248    0.0015
-0.400      -0.0766    0.0019    -0.07881   0.00098    -0.07904   0.00083
#0.0        0.0         0.0020    0.0        0.0         0.0       0.0
0.020      0.003581    0.0021    0.002876     5e-05    0.002879   4.7e-05
0.040      0.005706    0.0019    0.005487    0.0001    0.005498   0.00011
0.060      0.009827    0.0021    0.008109   0.00015    0.008126   0.00015
0.080      0.009952     0.002     0.01044   0.00018     0.01045   0.00018
0.100       0.01461     0.002     0.01353   0.00023     0.01352   0.00023
0.120       0.01319     0.002      0.0159   0.00027     0.01588   0.00027
0.140       0.01883     0.002     0.01745   0.00032     0.01746   0.00032
0.160       0.01755     0.002     0.02049   0.00037     0.02047   0.00035
0.180       0.01852     0.002     0.02217   0.00042     0.02213   0.00042
0.200       0.02313    0.0019     0.02405   0.00046      0.0241   0.00044
0.400       0.04254    0.0019     0.04208   0.00097     0.04241   0.00082
0.600       0.05434     0.002     0.05357    0.0014     0.05553    0.0012
0.800       0.06642    0.0019     0.06526     0.002      0.0665    0.0012
1.000       0.07576    0.0019     0.07785    0.0031     0.07649    0.0014
1.400       0.08362    0.0019     0.06329    0.0058     0.08368    0.0016
1.800       0.09598    0.0018     0.05868     0.009     0.09538    0.0018
2.000       0.09806    0.0018     0.05245    0.0096     0.09821    0.0017
2.200        0.1049    0.0018     0.04254      0.01      0.1043    0.0017
2.400        0.1062    0.0017     0.01671     0.011      0.1066    0.0017
2.800        0.1071    0.0017    -0.01205     0.011      0.1071    0.0016
3.200        0.1116    0.0017     -0.0368     0.012      0.1117    0.0018
3.600        0.1173    0.0017    -0.06384     0.013      0.1172    0.0016
4.000        0.1155    0.0016    -0.09127     0.012      0.1147    0.0015
4.400        0.1209    0.0017     -0.1149     0.014      0.1189    0.0018


==> figs-chap3/li2-vmc.dat <==
# ns=20,nb=500,neb=1000
# bond          Ediff               Rew                  Brute
  3.500     0.0482    0.0010    -0.006879    0.0071     0.04835    0.0011
  4.000     0.02072   0.00098    0.01572     0.0047     0.02084    0.0011
  4.500     0.007005  0.00075    0.003638    0.0019     0.006048   0.001
  4.600    0.004283   0.00067    0.003279    0.0012    0.003844     0.001
  4.700     0.00211   0.00058     0.00179   0.00089    0.001075     0.001
  4.800    0.001827   0.00046    0.001924   0.00053   0.0007433     0.001
  4.900   0.0009351   0.00031    0.001244   0.00046    0.001016     0.001
  5.000   0.0001516   0.00011   0.0001877   0.00011   -0.001318     0.001
  5.100  -1.693e-05   0.00011  -1.242e-05   0.00011   0.0002689     0.001
  5.200  -9.706e-06   0.00029  -0.0001003   0.00032     0.00132     0.001
  5.300  -0.0006812   0.00045  -0.0007928   0.00053   -0.000985     0.001
  5.400  -3.282e-05   0.00056  -0.0006214    0.0008   8.254e-05   0.00099
  5.600    0.001116   0.00075  -1.071e-05    0.0016    0.001492     0.001
  5.800    0.003974   0.00083    0.008641    0.0029    0.003505   0.00099
  6.000    0.007213   0.00088     0.00815    0.0039    0.007494   0.00097
  6.400     0.01296   0.00098     0.02878     0.006     0.01251     0.001
  6.800     0.02247   0.00098     0.05508    0.0083     0.02251   0.00098



==> figs-chap3/noswap.dat <==
#   nb          Ediff               Rew                  Brute
  1.400      0.5354    0.0029      0.5281    0.0079      0.5353    0.0034
  1.600      0.4042    0.0026      0.3954    0.0071      0.4035    0.0034
  1.800      0.3074    0.0025      0.2971     0.007      0.3074    0.0033
  2.000       0.227    0.0024      0.2182    0.0069      0.2295     0.003
  2.500      0.1261    0.0025      0.1094    0.0069      0.1302     0.003
  3.000      0.0746    0.0025     0.06117    0.0068      0.0758    0.0029
  4.000      0.0368    0.0024     0.02485    0.0073     0.03726    0.0026
  5.000     0.02474    0.0026      0.1112    0.0093     0.02466    0.0025
  6.000     0.01112    0.0024      0.4058     0.025     0.01039    0.0025
  7.000     0.01017    0.0023      0.5028     0.028     0.01002    0.0023
  7.500    0.002972    0.0022      0.6748     0.036    0.002847    0.0023
  8.000   -0.001153    0.0024      0.8369     0.044   -0.001276    0.0023
  8.500    0.004139    0.0025       1.062     0.055    0.004028    0.0025
  9.000    0.002926    0.0023       2.714      0.14    0.002926    0.0023
  9.500   0.0007031    0.0023       3.223      0.16   0.0007031    0.0023
 10.000   0.0002787    0.0024       3.783      0.19   0.0002787    0.0023
 10.500   -0.002003    0.0022       4.396      0.22   -0.002003    0.0022
 11.000   -0.002543    0.0022        2.38      0.12   -0.002544    0.0022
 12.000   -0.001586    0.0024       6.388      0.32   -0.001586    0.0023
 13.000  -0.0009759    0.0022       3.772      0.19  -0.0009759    0.0023
 14.000    0.003179    0.0021       9.662      0.48    0.003179    0.0022
 15.000   3.646e-05    0.0023       5.454      0.27   3.646e-05    0.0024


==> figs-chap3/swap.dat <==
#   nb          Ediff               Rew                  Brute
  1.400      0.5437    0.0022      0.5430    0.0067      0.5440    0.0033
  1.600      0.4057    0.0019       0.407    0.0055      0.3993    0.0033
  1.800      0.3116    0.0016      0.3149    0.0058      0.3083    0.0031
  2.000      0.2391    0.0015      0.2439    0.0058      0.2364    0.0029
  2.500      0.1320    0.0014      0.1460    0.0065      0.1308     0.003
  3.000     0.08045    0.0013     0.08463     0.005     0.07442    0.0029
  4.000     0.03922   0.00094     0.04005     0.003     0.04001    0.0027
  5.000     0.02223    0.0008     0.02246    0.0012     0.02167    0.0026
  6.000     0.01194   0.00057     0.01182   0.00057     0.01491    0.0024
  7.000    0.006114   0.00039    0.006058    0.0004    0.007319    0.0023
  7.500    0.005234   0.00037    0.005139   0.00037    0.006715    0.0024
  8.000    0.004326    0.0003    0.004298    0.0003    0.005542    0.0024
  8.500    0.003410   0.00025    0.003375   0.00026    0.008248    0.0023
  9.000    0.002835   0.00023    0.002835   0.00023    0.005888    0.0023
  9.500    0.002203   0.00019    0.002205    0.0002    0.001828    0.0023
 10.000    0.001739   0.00017    0.001715   0.00018    0.005122    0.0024
 10.500    0.001436   0.00015    0.001430   0.00015   0.0002282    0.0023
 11.000   0.0009971   0.00016   0.0009859   0.00015    0.001489    0.0022
 12.000   0.0007691   0.00012   0.0007623   0.00012  -8.985e-05    0.0023
 13.000   0.0006793   9.5e-05   0.0006662   9.6e-05    0.003598    0.0023
 14.000    5.06e-4    7.90e-5     5.01e-4   7.94e-5     0.00309    0.0022
 15.000    3.76e-4    7.22e-5     3.69e-4   6.90e-5     0.00274    0.0023


==> figs-chap5/kolos_h2.dat <==

#Ground state of H2 from Kolos and Wolniewicz  JCP 41,3363
# Table III, energies using 54 term wavefunctions
# R     E
0.40   -0.1202028
0.45   -0.3509282
0.50   -0.5266270
0.55   -0.6627583
0.60   -0.7696253
0.65   -0.8543531
0.70   -0.9220185
0.75   -0.9763287
0.80   -1.0200487
0.90   -1.0836362
1.00   -1.1245331
1.10   -1.1500512
1.20   -1.1649294
1.30   -1.1723414
1.35   -1.1739581 
1.39   -1.1744472
1.40   -1.1744699
1.41   -1.1744556
1.45   -1.1740513
1.50   -1.1728492
1.60   -1.1685773
1.70   -1.1624521
1.80   -1.1550616
1.90   -1.1468425
2.00   -1.1381236
2.10   -1.1291528
2.20   -1.1201190
2.30   -1.1111659
2.40   -1.1024035
2.50   -1.0939149
2.60   -1.0857627
2.70   -1.0779927
2.80   -1.0706404
2.90   -1.0637259
3.00   -1.0572607
3.10   -1.0512547
3.20   -1.0457057
3.30   -1.0406020
3.40   -1.0359419
3.60   -1.0278471
3.70   -1.0243742



==> figs-chap5/lj-corr.dat <==
# energy vs. noise level for LJ potential in 3D
#  correct answer (using seperate estimate for average)
# noise level = 0 is the exact answer
#                                              try to reuse calc for estimator
#                                                as old energy in next iter.
#                w/penalty                      w/penalty
#ns_lvl         E             err             E           err 
#------    ---------------  -----------   ---------------  ----------- 
0.00000    -0.934483574E-01 0.76812E-05   -0.934483574E-01 0.76812E-05
0.28284    -0.934684073E-01 0.11961E-04   -0.934377968E-01 0.11031E-04
0.70711    -0.934661205E-01 0.11555E-04   -0.934562598E-01 0.11091E-04
1.41421    -0.934350890E-01 0.14171E-04   -0.934728444E-01 0.11963E-04
2.12132    -0.934762696E-01 0.15870E-04   -0.934514814E-01 0.15064E-04
2.82843    -0.934834329E-01 0.21479E-04   -0.934400493E-01 0.19814E-04
3.53553    -0.934747718E-01 0.28550E-04   -0.934595791E-01 0.26298E-04
4.24264    -0.934679623E-01 0.39682E-04   -0.934192893E-01 0.39191E-04


==> figs-chap5/lj.dat <==
# energy vs. noise level for LJ potential in 3D
# noise level = 0 is the exact answer
# calculates the energy with two seperate calculations,
#   and uses the same energy in the average.
#             w/o penalty                        w/penalty 
#ns_lvl       E               err              E         err
#------     ---------         ------        --------   --------
0.00000    -0.934483574E-01 0.76812E-05   -0.934483574E-01 0.76812E-05
0.28284    -0.934314905E-01 0.65731E-04   -0.936432766E-01 0.62991E-04
0.70711    -0.929506696E-01 0.10565E-03   -0.947135487E-01 0.56634E-04 
1.41421    -0.901009261E-01 0.25296E-03   -0.967441904E-01 0.40554E-04
2.12132    -0.869997724E-01 0.31414E-03   -0.981532868E-01 0.79164E-04
2.82843    -0.828191982E-01 0.42051E-03   -0.979543397E-01 0.11391E-03
3.53553    -0.797952879E-01 0.44737E-03   -0.970997364E-01 0.11472E-03
4.24264    -0.780886453E-01 0.46795E-03   -0.957004026E-01 0.15787E-03


==> figs-chap7/compare.dat <==
#
# DFT is from before
#  SG is Silvera-Goldman isotropic classical potential 
#  DJ is the Diep-Johnson anisotropic potential (JCP 112, 4465) for
#   isolated H_2-H_2 interactions
#    to both classical intermolecular potentials the Kolos intra molecular
#    potential has been added (essentially exact H_2 energy for free H_2)
#  VMC is based on anisotropic Gaussian orbitals
#  DMC is usual fixed node DMC
#
# 1-6  (what I called a-f previously) are rs=1.86
# 7-12 (what I called g-l previously) are rs=2.0
#    
#  all energies are Ry/atom (or Ha/molecule)
#
#   DFT            VMC                    DMC             SG+Kolos   DJ+Kolos
1   -1.1161  -1.12146  .00053        -1.13804 .00054	  -1.14056   -1.13652
2   -1.1089  -1.12024  .00053        -1.13739 .00054	  -1.13375   -1.13142 
3   -1.1129  -1.12032  .00056        -1.14043 .00059	  -1.13257   -1.13455
4   -1.0973  -1.09230  .00061        -1.11537 .00069	  -1.10577   -1.12548
5   -1.1071  -1.10045  .00058        -1.12584 .00063	  -1.11866   -1.12732
6   -1.1068  -1.10945  .00061        -1.12899 .00055	  -1.12435   -1.13451
		
7   -1.1136  -1.13403  .00051        -1.15019 .00039	  -1.14387   -1.14081
8   -1.1191  -1.13472  .00049        -1.15288 .00042	  -1.14805   -1.14346
9   -1.1143  -1.12699  .00054        -1.14299 .00046	  -1.14514   -1.14209
10  -1.1166  -1.12909  .00052        -1.14785 .00062	  -1.14344   -1.14413
11  -1.1078  -1.11388  .00053        -1.13547 .00050	  -1.13050   -1.14006
12  -1.1132  -1.12512  .00053        -1.14421 .00037	  -1.13856   -1.14567


==> figs-hs/gfmc-n0.dat <==

# GFMC result for n0
# rho   n0
0.2     0.095 0.001


==> figs-hs/gfmc.dat <==

# results from KLV
#                           w/ phonon correction
# density energy  error     energy error       density**.5
.166      4.24  .05          4.15  .05             .4074
.200      5.80  .05          5.69  .05             .4472
.244      8.28  .09          8.14  .09             .4940
.270     10.65  .07         10.50  .07             .5196


==> figs-hs/giorgini.dat <==

# energy from Giorgini's paper
# rho    E         err
.005    0.04077   .00003
.01     0.08980   .00005
.05     0.6690    .0005
.1      1.813     .0035
.166    4.13      .01
.244    8.35      .05


==> figs-hs/my.dat <==

# my data of E vs. density
# rho       E    er
.01     0.0898958 .0000084
.05     0.66954   .00038
.1      1.8096    .0010
.2      5.672     .013


==> figs-hs/myn0.dat <==

# condensate fraction
# rho   DMC ext          VMC           DMC mixed
.01   0.818  .002     0.834  .001     0.826  .001
.05   0.517  .008     0.563  .002     0.5401 .0004
.1    0.285  .002     0.307  .002     0.2960 .0005
.2    0.0743 .0008    0.1009 .0005    0.0876 .0003


==> figs-hs/tstep-.01.dat <==

#rho = .01, N=40
#tstep      E          err
.1     8.930564e-2   .0023e-2      raw
.06    8.929777e-2   .0032e-2      raw
.05    8.929684e-2   .00071e-2     raw
.04    8.929494e-2   .0012e-2      raw
.02    8.927101e-2   .0017e-2      raw
.01    8.923053e-2   .0027e-2      raw
.005   8.921459e-2   .0044e-2      raw
.0     8.925688e-2   .0014e-2      fit


==> figs-hs/tstep-.05.dat <==

# rho = .05, N=40
# .0001 is GFMC
# tau     E       err   
# ----  -------  ----
0.       .665435  .000079    fit
0.0002   .665650  .00026     gfmc
.002     .665224  .00012     raw
.007     .665231  .000081     raw
.01      .665383  .000058     raw
.03      .665018  .000068     raw
.05      .664672  .000059     raw


==> figs-hs/tstep-.1.dat <==

# rho=.1, N=40
# tau     energy     err
.01      1.80118     .00078   raw
.005     1.80153     .00061   raw
.002     1.79983     .0012   raw
.001     1.80002     .00074   raw
.0005    1.799532    .00197   raw
.0       1.80011     .00052  fit


==> figs-hs/tstep-.2.dat <==

# DMC timestep comparison
# rho=.2, N=40
# tau      E         err          
# ---   --------  --------
 .0    5.64502  .0018       fit
 .001  5.64579  .0021       raw
 .002  5.64865  .0013       raw
 .004  5.65669   .0012       raw
 .006  5.65837   .0013       raw
 .008  5.66278   .0014       raw

